PROVES: Establishing Image Provenance using Semantic Signatures

Modern AI tools, such as generative adversarial networks, have transformed our ability to create and modify visual data with photorealistic results. However, one of the deleterious side-effects of these advances is the emergence of nefarious uses in manipulating information in visual data, such as through the use of deep fakes. We propose a novel architecture for preserving the provenance of semantic information in images to make them less susceptible to deep fake attacks. Our architecture includes semantic signing and verification steps. We apply this architecture to verifying two types of semantic information: individual identities (faces) and whether the photo was taken indoors or outdoors. Verification accounts for a collection of common image transformation, such as translation, scaling, cropping, and small rotations, and rejects adversarial transformations, such as adversarially perturbed or, in the case of face verification, swapped faces. Experiments demonstrate that in the case of provenance of faces in an image, our approach is robust to black-box adversarial transformations (which are rejected) as well as benign transformations (which are accepted), with few false negatives and false positives. Background verification, on the other hand, is susceptible to black-box adversarial examples, but becomes significantly more robust after adversarial training.

==> RevisionTODO.txt <==
We suggest the authors to take the reviewers’ comments 

1) [R1] to add comparison to related work, include more qualitative results (i.e., a a qualitative comparison; see R1’s comments): how this work compare it self with similar research including hashing and other ones in the security domain. TODO: add semantic hashing and media forensics research to related work; discuss key differences from this prior work

Response: significantly expanded related work with references to and discussion of media forensics (and related techniques from cybersecurity) and semantic hashing and the relationship of these to our work.

2) [R2] discuss the generalization issue, and add a conclusion section to summarize the insights: The designed method seems to be too specific and it is not clear how it would generalize.

Response: added to intro: "These serve primarily to illustrate the framework.
In practice, we can generalize the approach by simply considering many additional types of semantic information.
For example, we can consider many classes of entities, and define what constitutes malicious and benign transformations of these, as well as the relevant semantics of inter-object relationships (such as relative position) we wish to preserve."  For example, we may wish to certify that individuals are captured sitting on chairs, which entails certifying not merely faces, but also associated poses, and relative positions between people and chairs.  This can be done similarly to our framework for certifying not merely presence or absence of faces, but also their relative positions to one another, as described in Section 3.

3) [All] add a conclusion section to summarize the insights

Response: done

4) [R3] The first two paragraphs of Section 3 are hard to understand.

Response: tightened and streamlined prose, and added another paragraph break, to make it easier to read.

R1: Relationship to semantic hashing:

1) The proposal is related with image hashing. Instead of a traditional hash based on crypto keys, the authors propose a semantic hash. The literature on image hashing is very large, and it includes methods to create robust semantic hashes. My main concern with this work is the lack of comparison with similar previous approaches (e.g., semantic hashing methods). I recommend extending related work section with a deeper comparison and some discussion. I’m not recommending experimental comparison, but at least a qualitative comparison should be done to better understand the value of the contributions.
